Symbolic Control for Stochastic Systems via Finite Parity Games

We consider the problem of computing the maximal probability of satisfying an omega-regular specification for stochastic nonlinear systems evolving in discrete time. The problem reduces, after automata-theoretic constructions, to finding the maximal probability of satisfying a parity condition on a (possibly hybrid) state space. While characterizing the exact satisfaction probability is open, we show that a lower bound on this probability can be obtained by (I) computing an under-approximation of the qualitative winning region, i.e., states from which the parity condition can be enforced almost surely, and (II) computing the maximal probability of reaching this qualitative winning region. The heart of our approach is a technique to symbolically compute the under-approximation of the qualitative winning region in step (I) via a finite-state abstraction of the original system as a 2.5-player parity game. Our abstraction procedure uses only the support of the probabilistic evolution; it does not use precise numerical transition probabilities. We prove that the winning set in the abstract 2.5-player game induces an under-approximation of the qualitative winning region in the original synthesis problem, along with a policy to solve it. By combining these contributions with (a) a symbolic fixpoint algorithm to solve 2.5-player games and (b) existing techniques for reachability policy synthesis in stochastic nonlinear systems, we get an abstraction-based algorithm for finding a lower bound on the maximal satisfaction probability. We have implemented the abstraction-based algorithm in Mascot-SDS (Majumdar et al., 2020), where we combined the outlined abstraction step with our recent tool FairSyn. We evaluated our implementation on the nonlinear model of a perturbed bistable switch from the literature. We outperform a recently proposed tool for solving this problem by a large margin.

==> FIGURES/data_mascot.txt <==
VM_S1   tM_S1	mM_S1   	VM_S2   tM_S2	mM_S2
7.0     0.05    	21.4	11.0    4.89   	854.5
6.562   0.28    	22.6	6.813   13.68  	863.3
4.0     1.16    	25.6	2.047   71.78  	875.3
1.672   6.22    	48.5	1.102   281.42 	992.8
0.817   45.02   	171.6	0.578   2869.85	1052.1                                                                 


==> FIGURES/data_ss.txt <==
VSS_S1	tSS_S1	mSS_S1	VSS_S2	tSS_S2	mSS_S2
7.0	3.51	89.6	11.0	7.57	106.0
6.75	5.59	103.0	9.0	12.88	152.4
6.625	6.99	106.3	4.375	16.24	175.0
5.813	10.55	114.8	3.344	18.96	174.9
4.969	15.48	137.8	2.672	21.49	175.0
3.602	26.97	194.5	2.023	26.44	174.2
2.895	45.10	265.4	1.676	38.42	216.3
2.477	97.03	510.6	1.480	64.02	336.8
2.065	246.55	1219.6	1.254	125.15	669.8
1.946	598.17	2755.9	1.093	281.82	1437.4
1.928	1170.02	4877.2	0.984	630.83	3114.8
1.792	2619.77	10162	0.929	1328.86	6260.6
1.662	7968.93	25939	0.847	2707.65	12024

